The Impact of Virtual Laboratories on Active Learning and Engagement in Cybersecurity Distance Education

Virtual Laboratories (V Labs) have in the recent past become part and parcel of remote teaching in practical hands-on approaches, particularly in Cybersecurity distance courses. Their potential is meant to assist learners with hands-on practical laboratory exercises irrespective of geographical location. Nevertheless, adopting V Labs in didactic approaches in higher education has seen both merits and demerits. Based on this premise, this study investigates the impact of V Labs on Active Learning (AL) and engagement in cybersecurity distance education. A survey with a limited number of learners and educators who have had an experience with cybersecurity distance courses that leveraged V Labs in their practical Lab assignment, was conducted at Blekinge Tekniska H\"ogskola, Sweden, to assess the impact of V Labs on AL and engagement in Cybersecurity Distance Education. 29% and 73% of the learners and educators, respectively responded to the survey administered remotely and with good internal consistency of questionnaires based on the Cronbalch Alpha; the results showed that learners and educators had a positive perception of using V Labs to enhance AL in cybersecurity distance education. The key concentration of the study was on AL and engagement and problem-solving abilities when V Labs are used. Both the learners and educators found the V Labs to be engaging, interactive, and effective in improving their understanding of cybersecurity concepts.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

